Exploring the Design Space of Fair Tree Learning Algorithms

Decision trees have been studied extensively in the context of fairness, aiming to maximize prediction performance while ensuring non-discrimination against different groups. Techniques in this space usually focus on imposing constraints at training time, constraining the search space so that solutions which display unacceptable values of relevant metrics are not considered, discarded, or discouraged. If we assume one target variable y and one sensitive attribute s, the design space of tree learning algorithms can be spanned as follows: (i) One can have one tree T that is built using an objective function that is a function of y, s, and T. For instance, one can build a tree based on the weighted information gain regarding y (maximizing) and s (minimizing). (ii) The second option is to have one tree model T that uses an objective function in y and T and a constraint on s and T. Here, s is no longer part of the objective, but part of a constraint. This can be achieved greedily by aborting a further split as soon as the condition that optimizes the objective in y fails to satisfy the constraint on s. A simple way to explore other splits is to backtrack during tree construction once a fairness constraint is violated. (iii) The third option is to have two trees T_y and T_s, one for y and one for s, such that the tree structure for y and s does not have to be shared. In this way, information regarding y and regarding s can be used independently, without having to constrain the choices in tree construction by the mutual information between the two variables. Quite surprisingly, of the three options, only the first one and the greedy variant of the second have been studied in the literature so far. In this paper, we introduce the above two additional options from that design space and characterize them experimentally on multiple datasets.

==> results/avg_curve_Adult_backtracking.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.1467340477161048,0.5822868952468749,0.14751297371057212,0.5826398964456343,0.8532659522838952
1,0.0040816326530612,0.007585624298974107,0.5461228043636898,0.0058925612775407865,0.5461550551846243,0.9924143757010259
2,0.0081632653061224,0.02601258415511455,0.5710339818752784,0.02292919872208144,0.5711400065200231,0.9739874158448855
3,0.0122448979591836,0.028228701072143494,0.561799338807971,0.02653206696777376,0.5618178252866491,0.9717712989278565
4,0.0163265306122449,0.03313363353839804,0.5666450115057914,0.030304329848719853,0.5667155372938731,0.966866366461602
5,0.0204081632653061,0.03564357356894235,0.569088970918227,0.03306336971339471,0.5696675898330711,0.9643564264310577
6,0.0244897959183673,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
7,0.0285714285714285,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
8,0.0326530612244898,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
9,0.036734693877551,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
10,0.0408163265306122,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
11,0.0448979591836734,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
12,0.0489795918367347,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
13,0.0530612244897959,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
14,0.0571428571428571,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
15,0.0612244897959183,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
16,0.0653061224489796,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
17,0.0693877551020408,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
18,0.073469387755102,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
19,0.0775510204081632,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
20,0.0816326530612245,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
21,0.0857142857142857,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
22,0.0897959183673469,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
23,0.0938775510204081,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
24,0.0979591836734694,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
25,0.1020408163265306,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
26,0.1061224489795918,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
27,0.110204081632653,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
28,0.1142857142857143,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
29,0.1183673469387755,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
30,0.1224489795918367,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
31,0.1265306122448979,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
32,0.1306122448979592,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
33,0.1346938775510204,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
34,0.1387755102040816,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
35,0.1428571428571428,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
36,0.1469387755102041,0.05128581989255021,0.6002082231502623,0.05056634118016025,0.6015115702673016,0.9487141801074498
37,0.1510204081632653,0.06869378520600605,0.5959757258070315,0.06914827340872118,0.5971276773167982,0.9313062147939939
38,0.1551020408163265,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
39,0.1591836734693877,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
40,0.163265306122449,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
41,0.1673469387755102,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
42,0.1714285714285714,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
43,0.1755102040816326,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
44,0.1795918367346939,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
45,0.1836734693877551,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
46,0.1877551020408163,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
47,0.1918367346938775,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
48,0.1959183673469388,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979
49,0.2,0.07458547111210218,0.594636655385205,0.07529933532938683,0.5956290339629206,0.9254145288878979


==> results/avg_curve_Adult_constrained.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.0,0.5,0.0,0.5,1.0
1,0.0040816326530612,0.05399053894869372,0.6386678293045498,0.04672151574811279,0.5983069643800806,0.9460094610513062
2,0.0081632653061224,0.06386248882659996,0.6573230109397096,0.061087256219606534,0.6076737471765938,0.9361375111734
3,0.0122448979591836,0.037304980070283336,0.5975814497515509,0.03717448652397751,0.5699990423904773,0.9626950199297166
4,0.0163265306122449,0.04631069797353348,0.6134726367288013,0.04450649426317914,0.5852576824164316,0.9536893020264665
5,0.0204081632653061,0.04293697124571738,0.6059652913292867,0.04205599138767464,0.5779241912522528,0.9570630287542826
6,0.0244897959183673,0.11470937156592159,0.71599300989458,0.11566398276138369,0.6567162886792505,0.8852906284340785
7,0.0285714285714285,0.11470937156592159,0.71599300989458,0.11566398276138369,0.6567162886792505,0.8852906284340785
8,0.0326530612244898,0.11470937156592159,0.71599300989458,0.11566398276138369,0.6567162886792505,0.8852906284340785
9,0.036734693877551,0.10960344974864938,0.7096109487913931,0.11125552455374482,0.6548147117605223,0.8903965502513507
10,0.0408163265306122,0.10556004467123721,0.7036475862164498,0.10632628187956131,0.6488178095174661,0.8944399553287627
11,0.0448979591836734,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
12,0.0489795918367347,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
13,0.0530612244897959,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
14,0.0571428571428571,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
15,0.0612244897959183,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
16,0.0653061224489796,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
17,0.0693877551020408,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
18,0.073469387755102,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
19,0.0775510204081632,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
20,0.0816326530612245,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
21,0.0857142857142857,0.10481737355940272,0.7013497422570534,0.10623619226500361,0.6466571100628932,0.8951826264405973
22,0.0897959183673469,0.10798620268518916,0.7011387664945993,0.10868399027364332,0.6466860602338477,0.8920137973148108
23,0.0938775510204081,0.10618826440187909,0.6954312124118026,0.10665345346372285,0.6445115912844529,0.8938117355981209
24,0.0979591836734694,0.11458330068234639,0.6910039166964007,0.11393320808998886,0.640403611209963,0.8854166993176537
25,0.1020408163265306,0.12047148719480402,0.6884802910893039,0.12075326894026987,0.6384450439306671,0.879528512805196
26,0.1061224489795918,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
27,0.110204081632653,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
28,0.1142857142857143,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
29,0.1183673469387755,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
30,0.1224489795918367,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
31,0.1265306122448979,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
32,0.1306122448979592,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
33,0.1346938775510204,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
34,0.1387755102040816,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
35,0.1428571428571428,0.12691649132194482,0.688980966866888,0.12774899788302926,0.6382842160185613,0.8730835086780552
36,0.1469387755102041,0.13362616759164064,0.6888317728784685,0.13326837872135794,0.6381709503649641,0.8663738324083594
37,0.1510204081632653,0.1437127809253605,0.6978545529448723,0.14287311042734868,0.6466344205157735,0.8562872190746396
38,0.1551020408163265,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
39,0.1591836734693877,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
40,0.163265306122449,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
41,0.1673469387755102,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
42,0.1714285714285714,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
43,0.1755102040816326,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
44,0.1795918367346939,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
45,0.1836734693877551,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
46,0.1877551020408163,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
47,0.1918367346938775,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
48,0.1959183673469388,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526
49,0.2,0.14433593494747393,0.7022179755467225,0.14345190589786389,0.6513280367759758,0.855664065052526


==> results/avg_curve_Adult_postprocessing.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.005,0.006503876146911353,0.6487306222400534,0.0053720258601541865,0.6481301939313251,0.9934961238530886
1,0.01,0.010218825632413853,0.6502046096045782,0.01034366088894928,0.6493484075185406,0.9897811743675862
2,0.015,0.01614903794265038,0.6512539349235494,0.01583151582046286,0.6513705966517419,0.9838509620573497
3,0.02,0.02096403634329408,0.6533371501467838,0.021139463291141847,0.6529230829127501,0.9790359636567059
4,0.025,0.02676299246804425,0.6547003878812684,0.027308244262318735,0.654324128263548,0.9732370075319557
5,0.03,0.03248451849633517,0.6564779859843266,0.03272301041355073,0.6556853110105059,0.9675154815036648
6,0.035,0.03763774239406772,0.6570411971059307,0.03755976326492123,0.6562210244607595,0.9623622576059323
7,0.04,0.043293612337836816,0.6578567507988775,0.04343272169735863,0.6566160197415993,0.9567063876621632
8,0.045,0.04805988839173235,0.6580673898731352,0.04858515836060529,0.6570204265587165,0.9519401116082676
9,0.05,0.05385583438559512,0.657713940822769,0.0536984256281469,0.6567240539161877,0.9461441656144048
10,0.055,0.059783539918870095,0.657703608159603,0.05933269382222648,0.6562258800129263,0.9402164600811299
11,0.06,0.06494401926218861,0.6571216829753194,0.06412267361331742,0.6558583123016628,0.9350559807378114
12,0.065,0.07081261978875641,0.6565041677094421,0.06974663958801863,0.6553435223960403,0.9291873802112436
13,0.07,0.07496979594489335,0.6557689792106686,0.07430071870095262,0.6551006843549636,0.9250302040551066
14,0.075,0.07988394172483335,0.6554761112872369,0.07915156490483467,0.6542557654780814,0.9201160582751666
15,0.08,0.0841118172334093,0.654936489448365,0.08314957479527209,0.6537874105938871,0.9158881827665907
16,0.085,0.08772489241686081,0.6548937847400819,0.08725359219458609,0.6538765288118561,0.9122751075831392
17,0.09,0.092336755758053,0.6547243540732597,0.09160226633562335,0.6539738179910832,0.907663244241947
18,0.095,0.09581425522325854,0.6547047064928923,0.095018803108662,0.6538502381187369,0.9041857447767414
19,0.1,0.09849461851986824,0.6548930341930775,0.09706606520776577,0.6540027013283914,0.9015053814801317
20,0.105,0.09972601471634489,0.6549225988040605,0.09838799321970587,0.6541890017986217,0.9002739852836551
21,0.11,0.10015974666492185,0.6554135005059564,0.09897868994887753,0.6545394741536873,0.8998402533350781
22,0.115,0.10076819478994034,0.6555212602509012,0.09950396647167876,0.654671547646266,0.8992318052100596
23,0.12,0.10106941497236153,0.6557606195418424,0.09989978886978382,0.6549470778888032,0.8989305850276385
24,0.125,0.10110659746758056,0.6558261520837363,0.09991767103311662,0.6548946881240453,0.8988934025324194
25,0.13,0.10112188228889857,0.6557108888716474,0.09980765438589476,0.6548503767776498,0.8988781177111014
26,0.135,0.1010587363120772,0.6557512974035012,0.0998763085480359,0.6548743784959122,0.8989412636879228
27,0.14,0.1010802944255175,0.6558224532304509,0.09986667864630942,0.6548960592894105,0.8989197055744825
28,0.145,0.10117776662283604,0.655697562053181,0.09986763182482819,0.6548541055787048,0.8988222333771639
29,0.15,0.10102721208757731,0.6557420027604487,0.09990511432178892,0.6548896992919803,0.8989727879124227
30,0.155,0.10110920345568976,0.6557243637924219,0.09977991330213588,0.6549183922003864,0.8988907965443103
31,0.16,0.10095864915202407,0.6556575258092445,0.09979552184427525,0.6548609594307446,0.899041350847976
32,0.165,0.10105128564983129,0.6556529093330573,0.09981524952963257,0.6548675710522782,0.8989487143501687
33,0.17,0.10105778511520945,0.6558090854940095,0.09986441197535753,0.6548898377045834,0.8989422148847905
34,0.175,0.1009798244039759,0.6557332264879758,0.09985516269699175,0.6549449329005532,0.8990201755960241
35,0.18,0.10098877662796998,0.6556614511493196,0.09998073970624805,0.6548874043719032,0.89901122337203
36,0.185,0.10109085229570887,0.655706401567918,0.0998562536533956,0.6548321401738624,0.8989091477042911
37,0.19,0.1010478672846676,0.6556885295930962,0.09986541665910309,0.6548742960104771,0.8989521327153324
38,0.195,0.10119312695366199,0.6557604166960492,0.09986020952235707,0.654907193950088,0.898806873046338
39,0.2,0.10117244523191922,0.655737389019657,0.09985565024676775,0.6548608957951836,0.8988275547680807
40,0.205,0.10103869258765959,0.6557246195007944,0.09994034504857918,0.6548680948577835,0.8989613074123404
41,0.21,0.10110005740740123,0.6558139252146185,0.09992578450656868,0.6548829393226899,0.8988999425925988
42,0.215,0.1011720508797102,0.6557379468376894,0.09986139007434378,0.6548452575001159,0.8988279491202897
43,0.22,0.10094793616805645,0.655683913778781,0.09983503648052826,0.6548521891718304,0.8990520638319436
44,0.225,0.10103908775403142,0.6557603556104138,0.09979599881890001,0.6548676035720197,0.8989609122459685
45,0.23,0.10115087966523016,0.6557156944439072,0.09990458194258614,0.6549275345446706,0.8988491203347698
46,0.235,0.10106935720163841,0.6557110709972627,0.0999046505025284,0.6548830782294187,0.8989306427983615
47,0.24,0.10110129279303391,0.65570214285046,0.09981051357937676,0.6549250819761275,0.8988987072069661
48,0.245,0.10104867580499564,0.6556708342947725,0.09978490739520116,0.6549404502428496,0.8989513241950043
49,0.25,0.1010798040175786,0.6557020004373352,0.09989340972439109,0.6549849169742282,0.8989201959824213


==> results/avg_curve_Adult_two_trees.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.15263011874014856,0.7282828219079751,0.15298253644539675,0.7288597378157509,0.8473698812598515
1,0.0204081632653061,0.15351585523422137,0.7288677909658541,0.15395020879689475,0.729392513123519,0.8464841447657786
2,0.0408163265306122,0.15349033873061424,0.7288855251029839,0.15385389943452754,0.7293082455982762,0.8465096612693858
3,0.0612244897959183,0.15284100597185135,0.7280560173110474,0.15324778208814477,0.7286832849664143,0.8471589940281486
4,0.0816326530612244,0.15284373810030752,0.7279932982110026,0.15317760572250524,0.7287053583104852,0.8471562618996925
5,0.1020408163265306,0.1528534832642699,0.7279888106863212,0.1531874538156682,0.7287009798350703,0.8471465167357302
6,0.1224489795918367,0.1529474350261448,0.7282886900054751,0.15347304957145533,0.728945835799545,0.8470525649738552
7,0.1428571428571428,0.15305352496214567,0.7282259878280384,0.15345103872134966,0.7290111772002349,0.8469464750378544
8,0.1632653061224489,0.15280799946116155,0.7276125558194154,0.15295220466335027,0.7284917460131436,0.8471920005388385
9,0.183673469387755,0.15285682117677596,0.7270617498155072,0.15307028969582104,0.7279459200492268,0.847143178823224
10,0.2040816326530612,0.15163153266791965,0.7259636149608126,0.15190715002193586,0.7268373953866971,0.8483684673320804
11,0.2244897959183673,0.15191990087861068,0.7249872679923989,0.1520972561254511,0.7261242088034021,0.8480800991213893
12,0.2448979591836734,0.16797792117436658,0.7326045181604874,0.16807513543059188,0.7333319395409423,0.8320220788256334
13,0.2653061224489795,0.168401592984326,0.7328711533129386,0.16852131633009992,0.7336921011887765,0.831598407015674
14,0.2857142857142857,0.16811300396523185,0.732780658992602,0.16835409286907896,0.7336147911975159,0.8318869960347681
15,0.3061224489795918,0.1665172884655446,0.7314133023724084,0.16652559769786218,0.7324184687948035,0.8334827115344554
16,0.3265306122448979,0.16121741453726626,0.7253774107101648,0.16059018186855728,0.7266889993880797,0.8387825854627338
17,0.3469387755102041,0.15233912509056782,0.7164310696075772,0.15154394765974588,0.7176322553820531,0.8476608749094322
18,0.3673469387755101,0.13123698624271854,0.6947628812137019,0.13019996432481454,0.6962473297447862,0.8687630137572815
19,0.3877551020408163,0.13005315089571087,0.6934034723040418,0.12943959154598011,0.6950456117916562,0.8699468491042891
20,0.4081632653061224,0.12414972487848788,0.6868167731094235,0.12317021790444141,0.687975442122588,0.8758502751215121
21,0.4285714285714285,0.12012735217342088,0.682643483161358,0.1188760240001378,0.6841059344249001,0.8798726478265791
22,0.4489795918367346,0.1131203403512033,0.675639257572547,0.11179350033718505,0.6771715680575792,0.8868796596487967
23,0.4693877551020408,0.11251866958790377,0.674859217484558,0.1106070624798839,0.6763859999532471,0.8874813304120962
24,0.4897959183673469,0.10993350385528146,0.6673611864167005,0.10739260856345514,0.667997355621811,0.8900664961447186
25,0.5102040816326531,0.10998879546526938,0.6652844068905324,0.10687637384349662,0.665285334118465,0.8900112045347306
26,0.5306122448979591,0.1096803963851762,0.6614906041547897,0.1060967729188553,0.6614794387527285,0.8903196036148238
27,0.5510204081632653,0.11077601075990469,0.6567671061083383,0.10713393855635368,0.6569762266632865,0.8892239892400953
28,0.5714285714285714,0.10874448182408991,0.6546421532968048,0.10515901185348815,0.6549261105782161,0.8912555181759101
29,0.5918367346938775,0.10525560664699647,0.6492445370841593,0.10149332498065836,0.6494378133118952,0.8947443933530035
30,0.6122448979591836,0.10466420509611367,0.6416694408996667,0.10082114242558879,0.6423419005324315,0.8953357949038864
31,0.6326530612244897,0.09719426794872081,0.6333540164652298,0.09361728777400845,0.6339309577593966,0.9028057320512792
32,0.6530612244897959,0.05071708111002,0.5825488561066771,0.04963285783341952,0.582361092971132,0.94928291888998
33,0.673469387755102,0.0255497410063858,0.5424037501442336,0.024126328439096335,0.5409930442854863,0.9744502589936141
34,0.6938775510204082,0.02244342658779091,0.5374200826503946,0.020863169731171447,0.5362044971825012,0.9775565734122091
35,0.7142857142857142,0.021842196847645986,0.5371994050212756,0.02014910148553722,0.5359612416885083,0.978157803152354
36,0.7346938775510203,0.01805961777369167,0.5358298176583839,0.016403498918334647,0.5321080658319717,0.9819403822263083
37,0.7551020408163265,0.01778641283605626,0.535530388045385,0.015782181072057946,0.531299706414535,0.9822135871639437
38,0.7755102040816326,0.015520208568083093,0.5352421112571039,0.013358338414147294,0.5301019273883953,0.9844797914319169
39,0.7959183673469387,0.012995562042795566,0.5342067098635993,0.011583651233075913,0.5285119387451531,0.9870044379572044
40,0.8163265306122448,0.0115586183656265,0.5334454769346977,0.010395631921561394,0.5274888391330292,0.9884413816343735
41,0.836734693877551,0.008192201419547867,0.5331609995073924,0.007236967667928546,0.5260526150542352,0.9918077985804521
42,0.8571428571428571,0.006419823003957842,0.5325566458910769,0.004241894879550357,0.5243036709381634,0.9935801769960422
43,0.8775510204081632,0.005107611702525869,0.5320249462410187,0.0028713637950528105,0.5217901251777632,0.9948923882974742
44,0.8979591836734693,0.003805421601217169,0.5313783746572402,0.0018058671170210706,0.5209134210374563,0.9961945783987828
45,0.9183673469387754,0.0038264522555394222,0.5315420979579064,0.001658426047991904,0.5207355017420919,0.9961735477444605
46,0.9387755102040816,0.003212975456672449,0.5312970550408387,0.001156161786823164,0.5200833384114184,0.9967870245433276
47,0.9591836734693876,0.003105957113968236,0.5309022017764271,0.0009207979559633577,0.5197481840034539,0.9968940428860318
48,0.979591836734694,0.002631194676887569,0.5302215538669757,0.0006068774610601845,0.5191371694108359,0.9973688053231125
49,1.0,0.0025926576108957823,0.5298889000501346,0.0005259068434226178,0.5188260759504175,0.9974073423891042


==> results/avg_curve_Adult_weighted_combi.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
1,0.0204081632653061,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
2,0.0408163265306122,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
3,0.0612244897959183,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
4,0.0816326530612244,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
5,0.1020408163265306,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
6,0.1224489795918367,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
7,0.1428571428571428,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
8,0.1632653061224489,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
9,0.183673469387755,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
10,0.2040816326530612,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
11,0.2244897959183673,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
12,0.2448979591836734,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
13,0.2653061224489795,0.14515846229359766,0.6984653817241043,0.1437783287251134,0.6470485621339769,0.8548415377064024
14,0.2857142857142857,0.1454974240200584,0.6990065412131397,0.14398460667498827,0.6474953827082958,0.8545025759799416
15,0.3061224489795918,0.1454974240200584,0.6990065412131397,0.14398460667498827,0.6474953827082958,0.8545025759799416
16,0.3265306122448979,0.1355168198019253,0.7035738810856361,0.13468148288525406,0.6522182314220929,0.8644831801980747
17,0.3469387755102041,0.11379327467391713,0.7107680259683307,0.1146579776109275,0.6516744135238647,0.8862067253260829
18,0.3673469387755101,0.11111193683335667,0.710561775856758,0.11224417249611231,0.6513832418096753,0.8888880631666434
19,0.3877551020408163,0.11111193683335667,0.710561775856758,0.11224417249611231,0.6513832418096753,0.8888880631666434
20,0.4081632653061224,0.11109612426023349,0.7105817951875257,0.11220486612063013,0.6514265369746364,0.8889038757397665
21,0.4285714285714285,0.10729983996474209,0.7046927599849327,0.10776702708754297,0.6459521738707179,0.8927001600352579
22,0.4489795918367346,0.10318114597169276,0.6994521263539872,0.1037248286217203,0.6408347880138169,0.8968188540283073
23,0.4693877551020408,0.10318114597169276,0.6994521263539872,0.1037248286217203,0.6408347880138169,0.8968188540283073
24,0.4897959183673469,0.11098263108132685,0.7006086510803048,0.11146940224591177,0.6418494354561841,0.8890173689186731
25,0.5102040816326531,0.10297249143800405,0.6962381477791567,0.10234615401454344,0.6367606632565196,0.897027508561996
26,0.5306122448979591,0.0939165846330735,0.6916683337478305,0.0937333358919808,0.6317848762060193,0.9060834153669265
27,0.5510204081632653,0.09354822266765134,0.6932537240415676,0.09335579887524072,0.6334789494925043,0.9064517773323486
28,0.5714285714285714,0.09343831907911242,0.6938090198501918,0.09326938739331032,0.6338246752918681,0.9065616809208876
29,0.5918367346938775,0.09343831907911242,0.6938090198501918,0.09326938739331032,0.6338246752918681,0.9065616809208876
30,0.6122448979591836,0.09343831907911242,0.6938090198501918,0.09326938739331032,0.6338246752918681,0.9065616809208876
31,0.6326530612244897,0.08889742015519861,0.6846270433695112,0.08821650267894085,0.6431349337609532,0.9111025798448014
32,0.6530612244897959,0.07409532318859317,0.656530263339794,0.07203816274200656,0.6347187687248986,0.9259046768114069
33,0.673469387755102,0.059698836715950734,0.6360667179961654,0.05884647145802183,0.6151830598229983,0.9403011632840492
34,0.6938775510204082,0.061722817277520714,0.6438624555524431,0.06147909022818012,0.6236026436684589,0.9382771827224793
35,0.7142857142857142,0.05808308684420065,0.6410977156509605,0.0584053130550603,0.6213835868521873,0.9419169131557994
36,0.7346938775510203,0.05703695882268705,0.6410375523269061,0.057909107086470804,0.6215252566618139,0.942963041177313
37,0.7551020408163265,0.05146038080787747,0.6344338832085552,0.05334953785849457,0.6071005802539238,0.9485396191921225
38,0.7755102040816326,0.03991798719622439,0.6213766727604711,0.038623476557052214,0.5880574930079182,0.9600820128037756
39,0.7959183673469387,0.036713117867143215,0.6197861760930017,0.03380079558431643,0.5888507434429866,0.9632868821328567
40,0.8163265306122448,0.03135361554335334,0.6129094910640123,0.029012906306974822,0.5815457964604678,0.9686463844566466
41,0.836734693877551,0.030996693276827626,0.6122935561612991,0.028444406639635142,0.5807440092400935,0.9690033067231724
42,0.8571428571428571,0.03121562910223513,0.6091664730697393,0.02798951222336869,0.5781886481454444,0.9687843708977649
43,0.8775510204081632,0.030875541468979955,0.6065628773876255,0.02703400441819343,0.5750362342746221,0.96912445853102
44,0.8979591836734693,0.031100728040493443,0.6070481253597071,0.02703160569168172,0.5749120599672886,0.9688992719595065
45,0.9183673469387754,0.025711608358956264,0.5946383591550666,0.020917012989421065,0.5651952685516268,0.9742883916410437
46,0.9387755102040816,0.017550566834357892,0.5678361776731895,0.012566165583908927,0.5500131491641223,0.9824494331656421
47,0.9591836734693876,0.005918814996178653,0.536574251409215,0.00434893934877942,0.5240015932154347,0.9940811850038214
48,0.979591836734694,0.0033407578339411533,0.5327177086897152,0.0018704477485106466,0.520111989531724,0.9966592421660588
49,1.0,0.0014091444240565756,0.5154775074990038,0.00022757687211719737,0.5094135860666082,0.9985908555759434


==> results/avg_curve_Compas_backtracking.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.06190068166944607,0.530208392520035,0.06470209887129355,0.48901171351461625,0.9380993183305539
1,0.0040816326530612,0.12635425970982578,0.5951518408491523,0.13921400112365026,0.46545946610391414,0.8736457402901743
2,0.0081632653061224,0.09815083892672824,0.5797857953743503,0.09879531160096028,0.4681743578275169,0.9018491610732717
3,0.0122448979591836,0.12723869691189485,0.5963615826952089,0.1358936018809884,0.4616726895599389,0.8727613030881052
4,0.0163265306122449,0.13904751879089874,0.6132763244922266,0.14896034761833288,0.459587219851841,0.8609524812091013
5,0.0204081632653061,0.15184273926209862,0.6254401470580183,0.15759590256317363,0.4590460189005249,0.8481572607379013
6,0.0244897959183673,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
7,0.0285714285714285,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
8,0.0326530612244898,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
9,0.036734693877551,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
10,0.0408163265306122,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
11,0.0448979591836734,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
12,0.0489795918367347,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
13,0.0530612244897959,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
14,0.0571428571428571,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
15,0.0612244897959183,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
16,0.0653061224489796,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
17,0.0693877551020408,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
18,0.073469387755102,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
19,0.0775510204081632,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
20,0.0816326530612245,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
21,0.0857142857142857,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
22,0.0897959183673469,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
23,0.0938775510204081,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
24,0.0979591836734694,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
25,0.1020408163265306,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
26,0.1061224489795918,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
27,0.110204081632653,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
28,0.1142857142857143,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
29,0.1183673469387755,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
30,0.1224489795918367,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
31,0.1265306122448979,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
32,0.1306122448979592,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
33,0.1346938775510204,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
34,0.1387755102040816,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
35,0.1428571428571428,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
36,0.1469387755102041,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
37,0.1510204081632653,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
38,0.1551020408163265,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
39,0.1591836734693877,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
40,0.163265306122449,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
41,0.1673469387755102,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
42,0.1714285714285714,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
43,0.1755102040816326,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
44,0.1795918367346939,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
45,0.1836734693877551,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
46,0.1877551020408163,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
47,0.1918367346938775,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
48,0.1959183673469388,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577
49,0.2,0.1513971127327423,0.6267145035259231,0.1586474158947556,0.4578321364672135,0.8486028872672577


==> results/avg_curve_Compas_constrained.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.0759676346534873,0.5425478579061077,0.0749768836764809,0.48585530663700977,0.9240323653465127
1,0.0040816326530612,0.07963699289954151,0.5522591001207264,0.07634278661790272,0.47364168320708827,0.9203630071004585
2,0.0081632653061224,0.10776031071139167,0.5722053774884943,0.10483650994118515,0.46873017091019575,0.8922396892886083
3,0.0122448979591836,0.1494320250420012,0.6216692937152042,0.14861590209701891,0.4583311738553242,0.8505679749579989
4,0.0163265306122449,0.16821335178149172,0.6291485596564439,0.1675724884732491,0.4494033102143939,0.8317866482185083
5,0.0204081632653061,0.17933490750605324,0.6356645610565768,0.18051557275673835,0.44747907191563147,0.8206650924939467
6,0.0244897959183673,0.19149265158144807,0.6386280657841338,0.19165817236779198,0.4454912081401146,0.8085073484185519
7,0.0285714285714285,0.23386828024032907,0.6539555533319052,0.22649732863025823,0.4485335787671881,0.7661317197596709
8,0.0326530612244898,0.23515686974040548,0.6537217510618546,0.22948282435471862,0.4477340427812923,0.7648431302595945
9,0.036734693877551,0.2342579369809429,0.6535314610651128,0.22876808843722704,0.4478564432108251,0.7657420630190571
10,0.0408163265306122,0.2265091876290891,0.6510010569146051,0.22212902656980654,0.44529537328314134,0.7734908123709109
11,0.0448979591836734,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
12,0.0489795918367347,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
13,0.0530612244897959,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
14,0.0571428571428571,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
15,0.0612244897959183,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
16,0.0653061224489796,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
17,0.0693877551020408,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
18,0.073469387755102,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
19,0.0775510204081632,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
20,0.0816326530612245,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
21,0.0857142857142857,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
22,0.0897959183673469,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
23,0.0938775510204081,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
24,0.0979591836734694,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
25,0.1020408163265306,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
26,0.1061224489795918,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
27,0.110204081632653,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
28,0.1142857142857143,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
29,0.1183673469387755,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
30,0.1224489795918367,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
31,0.1265306122448979,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
32,0.1306122448979592,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
33,0.1346938775510204,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
34,0.1387755102040816,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
35,0.1428571428571428,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
36,0.1469387755102041,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
37,0.1510204081632653,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
38,0.1551020408163265,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
39,0.1591836734693877,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
40,0.163265306122449,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
41,0.1673469387755102,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
42,0.1714285714285714,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
43,0.1755102040816326,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
44,0.1795918367346939,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
45,0.1836734693877551,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
46,0.1877551020408163,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
47,0.1918367346938775,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
48,0.1959183673469388,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635
49,0.2,0.22015938313093647,0.6498054911022415,0.22079230892404453,0.445240615157357,0.7798406168690635


==> results/avg_curve_Compas_postprocessing.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.005,0.019693169004028586,0.6326120000052814,0.007466228562879906,0.6419173914058793,0.9803068309959714
1,0.01,0.027147617138405484,0.6344218578287784,0.01611186433255208,0.6424191851824114,0.9728523828615945
2,0.015,0.033169279577835165,0.6340174068685707,0.024791464575782334,0.6439642892605761,0.9668307204221649
3,0.02,0.04502626060996988,0.6356998272243186,0.036657203717823175,0.6449748420268726,0.9549737393900302
4,0.025,0.055068227372040694,0.6367194639866061,0.041105146186618466,0.6438043064653104,0.9449317726279594
5,0.03,0.05517943977980653,0.6361765693389991,0.05105584215856141,0.6455359437384486,0.9448205602201935
6,0.035,0.06863732668945423,0.638390722431433,0.05745680957372303,0.645188373362618,0.9313626733105458
7,0.04,0.07749716379760972,0.6384246624600324,0.06800178912587267,0.6470221293474689,0.9225028362023903
8,0.045,0.0846746586234018,0.6368449079578649,0.07473099735974603,0.6474816901659108,0.9153253413765982
9,0.05,0.09230257374245579,0.6387823255502983,0.08290285749632945,0.6480339013786672,0.9076974262575442
10,0.055,0.09868613660813594,0.6412043716649786,0.0912444902942363,0.6493840205570126,0.901313863391864
11,0.06,0.10659250157114379,0.6399700079666203,0.10026545966260142,0.6498958337639081,0.8934074984288563
12,0.065,0.11872634699647402,0.6400497690607101,0.10951097725735938,0.6507759451071858,0.881273653003526
13,0.07,0.12466679683705423,0.6417310449741703,0.11725376687401529,0.6512601270269772,0.8753332031629457
14,0.075,0.13294719840165312,0.640973519348174,0.12190956830295853,0.6513285982124076,0.8670528015983469
15,0.08,0.14017073093587837,0.6441058720248655,0.1321674897001962,0.6532465071424679,0.8598292690641216
16,0.085,0.14846598857949692,0.6437230763822329,0.13913965458084063,0.6532493621599241,0.8515340114205031
17,0.09,0.15900297892806406,0.6443552467404674,0.14716134576260026,0.6531980982765572,0.840997021071936
18,0.095,0.1690795707972464,0.6447780015835922,0.15547033827560738,0.6546095005123941,0.8309204292027537
19,0.1,0.17587774048995938,0.6457806563139655,0.16711539668377323,0.6550318622167821,0.8241222595100406
20,0.105,0.18524107673949924,0.6463251717847397,0.1759847901882899,0.6563986969036233,0.8147589232605008
21,0.11,0.19032884808766104,0.6464048754422523,0.18100947010215737,0.65681428680511,0.809671151912339
22,0.115,0.19811775474204613,0.6468236217187064,0.19128946917441206,0.6580981327184222,0.8018822452579539
23,0.12,0.20921151716483846,0.6489385260490899,0.19877935984660072,0.6584949395279207,0.7907884828351616
24,0.125,0.21616747003865047,0.6493828065908854,0.20669599417533938,0.6592680909084446,0.7838325299613496
25,0.13,0.2221458406425862,0.6496893204542797,0.21484422091647548,0.6593574930760309,0.7778541593574138
26,0.135,0.2294060246666592,0.6501298981505578,0.22114978508754693,0.6595800548462638,0.7705939753333408
27,0.14,0.23471145676306474,0.6498067174315381,0.22679308541280566,0.6606529493135658,0.7652885432369353
28,0.145,0.2395548605498961,0.6508314666173258,0.23231162276205558,0.6606531299659628,0.760445139450104
29,0.15,0.2430527612503694,0.6504329725755148,0.2350015224818887,0.6606390672355266,0.7569472387496305
30,0.155,0.24537897382936322,0.6503500156556914,0.2375544466757602,0.6609660505252787,0.7546210261706368
31,0.16,0.24819131643997702,0.6505385810652267,0.2395821913511322,0.6608123432992609,0.751808683560023
32,0.165,0.2501530631030502,0.6497723331423091,0.24204496938947662,0.6611167521637082,0.7498469368969498
33,0.17,0.25430972173164657,0.6508140985435572,0.24415932432480936,0.6604233213539025,0.7456902782683534
34,0.175,0.25676733306309735,0.6504972237520976,0.24636781835099286,0.6612033910959292,0.7432326669369027
35,0.18,0.2579884670031168,0.6501567110732078,0.24876383784233086,0.6609113036946137,0.7420115329968833
36,0.185,0.25897371041949874,0.6501103202781966,0.24961094750724397,0.6610265826211525,0.7410262895805013
37,0.19,0.2597756228637967,0.6506402929897565,0.250228383697499,0.6614150179945562,0.7402243771362034
38,0.195,0.2602051772237923,0.6504561872463221,0.2505797363031682,0.6610354304977318,0.7397948227762077
39,0.2,0.26124667118461703,0.6500237921607188,0.2513760022316528,0.661776480489829,0.7387533288153829
40,0.205,0.26201233579525884,0.6503364452618218,0.25253175914127907,0.6613657346078773,0.7379876642047412
41,0.21,0.26176830359834596,0.6508135683716986,0.25158838903239233,0.6612657673310234,0.738231696401654
42,0.215,0.2617645060192518,0.6511011163043764,0.25274704895424654,0.6611909975126228,0.7382354939807483
43,0.22,0.2636787877243782,0.6503669390249522,0.2531094060472733,0.6614912781615239,0.7363212122756218
44,0.225,0.26317991548863773,0.6507127595076808,0.25456443341725926,0.6610649355689894,0.7368200845113623
45,0.23,0.2639766156865472,0.6504271316826082,0.25413499066017003,0.661761782992566,0.7360233843134528
46,0.235,0.2645563065210451,0.6509504915733154,0.25529328870399404,0.6612657198203677,0.7354436934789549
47,0.24,0.2657055624729622,0.6506285819151694,0.2559413089654316,0.6613683849015131,0.7342944375270378
48,0.245,0.26602423141841564,0.6509918084836444,0.2562895760058923,0.6614859538402208,0.7339757685815844
49,0.25,0.26658096725351643,0.6507252760997082,0.25617852699040944,0.6614821925686951,0.7334190327464836


==> results/avg_curve_Compas_two_trees.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.21840481052031974,0.6481680626605166,0.2145865147795614,0.6569122236283256,0.7815951894796802
1,0.0204081632653061,0.21969355797011234,0.6480853761272078,0.21700957086140787,0.6572060093092487,0.7803064420298876
2,0.0408163265306122,0.21966619070136575,0.6486076375190345,0.21665110986792138,0.6578565749625052,0.7803338092986343
3,0.0612244897959183,0.21931046594097323,0.6488955385671425,0.21650252786681276,0.6578754171067237,0.7806895340590267
4,0.0816326530612244,0.21986669900330386,0.648885180287946,0.21772198225708064,0.657532147968819,0.7801333009966962
5,0.1020408163265306,0.21986669900330386,0.648885180287946,0.21772198225708064,0.657532147968819,0.7801333009966962
6,0.1224489795918367,0.21986669900330386,0.648885180287946,0.21772198225708064,0.657532147968819,0.7801333009966962
7,0.1428571428571428,0.21986669900330386,0.648885180287946,0.21772198225708064,0.657532147968819,0.7801333009966962
8,0.1632653061224489,0.22264167716630862,0.64937812403281,0.22079177201895564,0.6585448502351089,0.7773583228336913
9,0.183673469387755,0.22188826641545034,0.6489038216778218,0.22082664722743325,0.6583757702998897,0.7781117335845497
10,0.2040816326530612,0.2218038378427617,0.6492643380775628,0.22176509787106397,0.6580725308310968,0.7781961621572383
11,0.2244897959183673,0.2227646656328578,0.6500675109714042,0.22275771486979007,0.6584166944990242,0.7772353343671422
12,0.2448979591836734,0.22349655841607965,0.6496268307822248,0.22221292753756203,0.6578171957145087,0.7765034415839204
13,0.2653061224489795,0.2235911984231376,0.6496728659245449,0.22240947074743858,0.6577225398614531,0.7764088015768624
14,0.2857142857142857,0.22190765055673758,0.649563177295116,0.2218959180178405,0.6574421234137139,0.7780923494432624
15,0.3061224489795918,0.2215808448107272,0.6492578194555835,0.22105961839067348,0.6574405578696411,0.7784191551892727
16,0.3265306122448979,0.2215331480775298,0.6492045416993234,0.22087279441076654,0.6575243308262247,0.7784668519224702
17,0.3469387755102041,0.21968457999719695,0.6485863246802909,0.21878531374628882,0.657018456139386,0.7803154200028031
18,0.3673469387755101,0.21968457999719695,0.6485863246802909,0.21878531374628882,0.657018456139386,0.7803154200028031
19,0.3877551020408163,0.21972556105518107,0.648451427319587,0.21919622691450116,0.6570361536317735,0.780274438944819
20,0.4081632653061224,0.2187819134700619,0.6476462375983233,0.21821610728309274,0.6557647591323168,0.7812180865299381
21,0.4285714285714285,0.2153207996805419,0.6444281470820196,0.21540834105507747,0.6537061439687792,0.784679200319458
22,0.4489795918367346,0.21549037636431814,0.6444436574800575,0.2151571115654049,0.6536388491670214,0.7845096236356819
23,0.4693877551020408,0.2136218533204324,0.64247654792412,0.21214562072015355,0.6525466234591537,0.7863781466795676
24,0.4897959183673469,0.2038221342817238,0.6367231885343521,0.2023437901556666,0.6456233386221669,0.7961778657182762
25,0.5102040816326531,0.20257550089828114,0.6367156165822675,0.20259268021647495,0.6454988323249491,0.7974244991017189
26,0.5306122448979591,0.19355571285349651,0.6297936372806205,0.1965513499280083,0.6389338564283491,0.8064442871465035
27,0.5510204081632653,0.19332665623878048,0.6287252764128832,0.19745539072735652,0.6378949717755459,0.8066733437612195
28,0.5714285714285714,0.19149230671296735,0.627080967719316,0.19584028747444976,0.6359080739365919,0.8085076932870326
29,0.5918367346938775,0.18804553267303437,0.6241953635107136,0.19325078483444383,0.63273327818451,0.8119544673269656
30,0.6122448979591836,0.18017209668905004,0.617201722319859,0.1814948625145585,0.6238532308208645,0.8198279033109499
31,0.6326530612244897,0.17721901163252446,0.6118721294283659,0.1791387179587929,0.6184966391711239,0.8227809883674755
32,0.6530612244897959,0.17202292052408238,0.6078273829498307,0.17375644352253863,0.613875731869498,0.8279770794759176
33,0.673469387755102,0.15218467062422186,0.590449052329641,0.1536133764671213,0.5974966799618048,0.8478153293757782
34,0.6938775510204082,0.1288040991239062,0.5803847633196513,0.1333893257517415,0.5832512467339591,0.8711959008760938
35,0.7142857142857142,0.11984451453483842,0.5759561925737835,0.12664262169367832,0.5785673719122352,0.8801554854651615
36,0.7346938775510203,0.10822420087375542,0.5706766678269802,0.11653337771130687,0.5695867567185664,0.8917757991262446
37,0.7551020408163265,0.09670994170185271,0.5647240149038141,0.10618401287228571,0.5514750374163384,0.9032900582981473
38,0.7755102040816326,0.09691364460472111,0.5667240185210721,0.10540012539560394,0.5475769301969184,0.9030863553952789
39,0.7959183673469387,0.09432886261643231,0.5653269428619604,0.09790222144767581,0.5417316418851016,0.9056711373835677
40,0.8163265306122448,0.08489207754307927,0.5603860053542851,0.08995133235507137,0.5357034544882853,0.9151079224569207
41,0.836734693877551,0.0828137297271893,0.5623886550632509,0.0811628039062508,0.5273177423072978,0.9171862702728107
42,0.8571428571428571,0.07947248334164088,0.5622125652458313,0.07505128546735793,0.5217638929749985,0.9205275166583591
43,0.8775510204081632,0.08070178471259552,0.5634289082832247,0.07265262797595161,0.516529797052534,0.9192982152874045
44,0.8979591836734693,0.08234201045341642,0.5651720524931823,0.07492893794941283,0.5084855266022545,0.9176579895465836
45,0.9183673469387754,0.08172585309710455,0.5650027399527537,0.07413343040698743,0.507646222744588,0.9182741469028954
46,0.9387755102040816,0.09137571737712635,0.5734151500966571,0.08242127603051604,0.4995802910338414,0.9086242826228736
47,0.9591836734693876,0.08811901239628343,0.5702444529212605,0.0777221895997671,0.4964571199991329,0.9118809876037166
48,0.979591836734694,0.08000575723870122,0.5666366732829332,0.07414374464291305,0.47543206540411015,0.9199942427612988
49,1.0,0.07612011992915087,0.5630114019361182,0.06881256911049913,0.4719061847987239,0.9238798800708491


==> results/avg_curve_Compas_weighted_combi.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.21743422120754125,0.6482093695868688,0.21533924433415277,0.44801578882669163,0.7825657787924587
1,0.0204081632653061,0.21743422120754125,0.6482093695868688,0.21533924433415277,0.44801578882669163,0.7825657787924587
2,0.0408163265306122,0.21738061860467373,0.6481831101042779,0.2154353760213956,0.44802445210977715,0.7826193813953263
3,0.0612244897959183,0.21738061860467373,0.6481831101042779,0.2154353760213956,0.44802445210977715,0.7826193813953263
4,0.0816326530612244,0.21738061860467373,0.6481831101042779,0.2154353760213956,0.44802445210977715,0.7826193813953263
5,0.1020408163265306,0.21738061860467373,0.6481831101042779,0.2154353760213956,0.44802445210977715,0.7826193813953263
6,0.1224489795918367,0.21738061860467373,0.6481831101042779,0.2154353760213956,0.44802445210977715,0.7826193813953263
7,0.1428571428571428,0.22062994109789863,0.6485571156443286,0.21686999363267848,0.44743985388801216,0.7793700589021013
8,0.1632653061224489,0.21776882998678754,0.6491238242652833,0.2140059560631272,0.4478909366561616,0.7822311700132125
9,0.183673469387755,0.21776882998678754,0.6491238242652833,0.2140059560631272,0.4478909366561616,0.7822311700132125
10,0.2040816326530612,0.21776882998678754,0.6491238242652833,0.2140059560631272,0.4478909366561616,0.7822311700132125
11,0.2244897959183673,0.2142658195872254,0.6486802284956006,0.21146212495759992,0.4478504166416932,0.7857341804127747
12,0.2448979591836734,0.2142658195872254,0.6486802284956006,0.21146212495759992,0.4478504166416932,0.7857341804127747
13,0.2653061224489795,0.2142658195872254,0.6486802284956006,0.21146212495759992,0.4478504166416932,0.7857341804127747
14,0.2857142857142857,0.21161842964906058,0.647719655018898,0.2086723713936933,0.44872662776702277,0.7883815703509394
15,0.3061224489795918,0.21161842964906058,0.647719655018898,0.2086723713936933,0.44872662776702277,0.7883815703509394
16,0.3265306122448979,0.2116772447367774,0.6477838450239131,0.20886188769640252,0.44924051665591164,0.7883227552632226
17,0.3469387755102041,0.21457757153416301,0.6491807617970411,0.21152122096719092,0.44989885172469835,0.785422428465837
18,0.3673469387755101,0.21457757153416301,0.6491807617970411,0.21152122096719092,0.44989885172469835,0.785422428465837
19,0.3877551020408163,0.2171999125576451,0.6501962219542451,0.2140083798367791,0.44915369064301214,0.7828000874423549
20,0.4081632653061224,0.2208410246551396,0.6516528939061472,0.21631976541056866,0.44852167092053624,0.7791589753448604
21,0.4285714285714285,0.2208410246551396,0.6516528939061472,0.21631976541056866,0.44852167092053624,0.7791589753448604
22,0.4489795918367346,0.22414419540479014,0.6518144293976025,0.2189632677992992,0.44861779828005827,0.7758558045952099
23,0.4693877551020408,0.22376881579720473,0.6499561645776005,0.21843878966084507,0.4487822643047181,0.7762311842027952
24,0.4897959183673469,0.21632116895468254,0.649665872642334,0.2124202072952403,0.44988162584414493,0.7836788310453174
25,0.5102040816326531,0.2090643225455618,0.6471236259425479,0.20571011890935906,0.44981475363896434,0.7909356774544383
26,0.5306122448979591,0.19690212698115475,0.6397787038207513,0.19217665937788134,0.4534286128889928,0.8030978730188453
27,0.5510204081632653,0.18518970722546085,0.6323963372542386,0.17839340619841543,0.45498088730214997,0.8148102927745391
28,0.5714285714285714,0.17551798276017574,0.6294027723422105,0.1727788535407292,0.4549720183583015,0.8244820172398243
29,0.5918367346938775,0.17617135215696025,0.6290462458557958,0.1700207065777827,0.4537057722209868,0.8238286478430398
30,0.6122448979591836,0.1766614943471979,0.6295929597301939,0.1707683650596012,0.4539299441312883,0.8233385056528021
31,0.6326530612244897,0.17161198487894533,0.6286721010185664,0.1664553790896757,0.45498915172641774,0.8283880151210546
32,0.6530612244897959,0.16035598370092138,0.6276961914500171,0.1536629526501888,0.4528581954537388,0.8396440162990786
33,0.673469387755102,0.1554065444521277,0.6291684231695645,0.15456119146476394,0.455323621863866,0.8445934555478722
34,0.6938775510204082,0.15177561003755538,0.631204239617121,0.15327688678834417,0.4535697172248028,0.8482243899624446
35,0.7142857142857142,0.13486739044500126,0.6235362126607581,0.13958364454159986,0.4575821297324272,0.8651326095549987
36,0.7346938775510203,0.1316427950635062,0.6211526531876987,0.13679024524694577,0.45765641537949114,0.8683572049364938
37,0.7551020408163265,0.1260701479169642,0.6175943112271586,0.1294551956957848,0.46316518791965,0.8739298520830359
38,0.7755102040816326,0.12458326941733522,0.6192385327791446,0.12911551955749306,0.4624984014043148,0.8754167305826648
39,0.7959183673469387,0.1223271420355838,0.6127934804077341,0.12362082217296673,0.4667516111178943,0.8776728579644162
40,0.8163265306122448,0.1119746318972373,0.5951176505529475,0.1101942053393992,0.47716763059384243,0.8880253681027627
41,0.836734693877551,0.09950272497492649,0.5753965417641176,0.08677589911647732,0.478040626638377,0.9004972750250735
42,0.8571428571428571,0.0953688099720161,0.5694251102850864,0.08167386393500002,0.47605406584722904,0.9046311900279839
43,0.8775510204081632,0.0953688099720161,0.5694251102850864,0.08167386393500002,0.47605406584722904,0.9046311900279839
44,0.8979591836734693,0.09662187124849847,0.5687242413283862,0.07977919143596167,0.47739173634974147,0.9033781287515015
45,0.9183673469387754,0.09481601274400678,0.5676621632801476,0.07865877338852291,0.4769762720964176,0.9051839872559932
46,0.9387755102040816,0.08847117877447966,0.5655190853691576,0.07451837196516352,0.4761777189600378,0.9115288212255204
47,0.9591836734693876,0.08498652494359607,0.5655639881858658,0.0734383997004295,0.47440193170065914,0.915013475056404
48,0.979591836734694,0.08332548706133056,0.5656877820557648,0.06998500611545697,0.4731899415853595,0.9166745129386694
49,1.0,0.08069376608716879,0.5647919907745487,0.06700758262283943,0.47390384647051914,0.9193062339128312


==> results/avg_curve_Dutch_backtracking.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.1070139963548679,0.6748548631106208,0.10578620300472766,0.5384019618973394,0.8929860036451321
1,0.0040816326530612,0.055337005523890176,0.6751126282532314,0.05362229833159559,0.5688332256686626,0.9446629944761098
2,0.0081632653061224,0.08675140365472829,0.7185887631324576,0.08689965353245978,0.5880659944297493,0.9132485963452717
3,0.0122448979591836,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
4,0.0163265306122449,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
5,0.0204081632653061,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
6,0.0244897959183673,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
7,0.0285714285714285,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
8,0.0326530612244898,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
9,0.036734693877551,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
10,0.0408163265306122,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
11,0.0448979591836734,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
12,0.0489795918367347,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
13,0.0530612244897959,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
14,0.0571428571428571,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
15,0.0612244897959183,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
16,0.0653061224489796,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
17,0.0693877551020408,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
18,0.073469387755102,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
19,0.0775510204081632,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
20,0.0816326530612245,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
21,0.0857142857142857,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
22,0.0897959183673469,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
23,0.0938775510204081,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
24,0.0979591836734694,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
25,0.1020408163265306,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
26,0.1061224489795918,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
27,0.110204081632653,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
28,0.1142857142857143,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
29,0.1183673469387755,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
30,0.1224489795918367,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
31,0.1265306122448979,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
32,0.1306122448979592,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
33,0.1346938775510204,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
34,0.1387755102040816,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
35,0.1428571428571428,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
36,0.1469387755102041,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
37,0.1510204081632653,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
38,0.1551020408163265,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
39,0.1591836734693877,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
40,0.163265306122449,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
41,0.1673469387755102,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
42,0.1714285714285714,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
43,0.1755102040816326,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
44,0.1795918367346939,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
45,0.1836734693877551,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
46,0.1877551020408163,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
47,0.1918367346938775,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
48,0.1959183673469388,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324
49,0.2,0.09423996915576763,0.7381568560820466,0.09404120014078873,0.5756735024770657,0.9057600308442324


==> results/avg_curve_Dutch_constrained.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.0,0.5,0.0,0.5,1.0
1,0.0040816326530612,0.04749890313208365,0.5891221543714874,0.0435705127151592,0.5376993750997294,0.9525010968679164
2,0.0081632653061224,0.06719090710058705,0.6231548712720613,0.06352106643593432,0.5715819776087834,0.9328090928994129
3,0.0122448979591836,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
4,0.0163265306122449,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
5,0.0204081632653061,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
6,0.0244897959183673,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
7,0.0285714285714285,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
8,0.0326530612244898,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
9,0.036734693877551,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
10,0.0408163265306122,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
11,0.0448979591836734,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
12,0.0489795918367347,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
13,0.0530612244897959,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
14,0.0571428571428571,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
15,0.0612244897959183,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
16,0.0653061224489796,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
17,0.0693877551020408,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
18,0.073469387755102,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
19,0.0775510204081632,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
20,0.0816326530612245,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
21,0.0857142857142857,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
22,0.0897959183673469,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
23,0.0938775510204081,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
24,0.0979591836734694,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
25,0.1020408163265306,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
26,0.1061224489795918,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
27,0.110204081632653,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
28,0.1142857142857143,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
29,0.1183673469387755,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
30,0.1224489795918367,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
31,0.1265306122448979,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
32,0.1306122448979592,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
33,0.1346938775510204,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
34,0.1387755102040816,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
35,0.1428571428571428,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
36,0.1469387755102041,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
37,0.1510204081632653,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
38,0.1551020408163265,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
39,0.1591836734693877,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
40,0.163265306122449,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
41,0.1673469387755102,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
42,0.1714285714285714,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
43,0.1755102040816326,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
44,0.1795918367346939,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
45,0.1836734693877551,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
46,0.1877551020408163,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
47,0.1918367346938775,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
48,0.1959183673469388,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
49,0.2,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526


==> results/avg_curve_Dutch_postprocessing.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.005,0.009933961758426861,0.7401734643142831,0.00950937460310754,0.7407494267516471,0.9900660382415731
1,0.01,0.01900337463968253,0.7438145405194135,0.018871519291326813,0.7435278862908731,0.9809966253603175
2,0.015,0.02880721935655144,0.7467523603315877,0.029304844014695675,0.7469916648364798,0.9711927806434486
3,0.02,0.03870333897946694,0.7502377564257758,0.03936059711745754,0.7506029153082133,0.961296661020533
4,0.025,0.049248540019152576,0.7529612416431678,0.04880577341224258,0.7535812129194085,0.9507514599808474
5,0.03,0.059143747606966564,0.7567479580642658,0.058575680704387824,0.756687637679113,0.9408562523930334
6,0.035,0.0685564679834921,0.7596036929538431,0.06860237074134772,0.7598533811232715,0.9314435320165079
7,0.04,0.07921247154062454,0.7629280982044366,0.07912861900217336,0.7630780844845674,0.9207875284593755
8,0.045,0.08899868398290732,0.766054332678138,0.0889735424512255,0.7661214369583056,0.9110013160170927
9,0.05,0.09922047245664627,0.7689007229106092,0.09891250656934195,0.7689664132293832,0.9007795275433538
10,0.055,0.1093842428272336,0.7708750188434423,0.10877254352123547,0.7711423909447095,0.8906157571727664
11,0.06,0.11928897495585215,0.7727717053646846,0.11912944161261808,0.7729945218537672,0.8807110250441479
12,0.065,0.1290031106589583,0.774668329035289,0.12903682912416883,0.7747715737098623,0.8709968893410417
13,0.07,0.13930206806962636,0.7760866457010683,0.13855653372777135,0.7760032613699549,0.8606979319303736
14,0.075,0.14942997742952052,0.7773927339306749,0.1487834912804161,0.7773129583149391,0.8505700225704795
15,0.08,0.15932657932201819,0.7785719791618367,0.15907173151614887,0.7788778612579027,0.8406734206779818
16,0.085,0.16853599098941513,0.7797464679001435,0.16935062873342957,0.7800418560729673,0.8314640090105849
17,0.09,0.17748000058934396,0.7803368297590987,0.17579181893627605,0.7803872423775295,0.822519999410656
18,0.095,0.1840920515614716,0.7808971215976183,0.18237449953949333,0.781274350454343,0.8159079484385284
19,0.1,0.18895510483550396,0.7814316595726157,0.1887492078694321,0.7820902881811491,0.8110448951644961
20,0.105,0.19544391801097893,0.7825863046671552,0.19516614748921038,0.7826723168852816,0.8045560819890211
21,0.11,0.2005190599754158,0.7830852825441836,0.2001294723465892,0.7835372885970849,0.7994809400245841
22,0.115,0.20699516968896867,0.7835439209400733,0.20691305130712928,0.7846754191189789,0.7930048303110313
23,0.12,0.21441123577038984,0.7844121907227035,0.21264722117823714,0.7850141894687344,0.7855887642296102
24,0.125,0.21977823051924614,0.7847554215472231,0.21857069217221714,0.785741268915847,0.7802217694807538
25,0.13,0.2258650008894051,0.7856081113593124,0.22429860943628102,0.7865085096943449,0.7741349991105949
26,0.135,0.23161063386862668,0.786752231664196,0.23113735847905742,0.7874128232526068,0.7683893661313733
27,0.14,0.23752786904604734,0.7870563744650441,0.23657874958092445,0.787809633028764,0.7624721309539526
28,0.145,0.2431313642959715,0.7878802492377992,0.24272926328816524,0.788464348566413,0.7568686357040285
29,0.15,0.24902067087000257,0.7885941521517772,0.24898889523788395,0.7893432184128827,0.7509793291299974
30,0.155,0.2567730960595766,0.790010377383915,0.25518057835079533,0.7905570279093571,0.7432269039404233
31,0.16,0.2625520351244005,0.7898499275079286,0.2613430392355175,0.7907928423145153,0.7374479648755995
32,0.165,0.26788594916171654,0.790692083103709,0.26662078888355956,0.7914653161352947,0.7321140508382835
33,0.17,0.2737465060373187,0.7915393578654943,0.2723805327159531,0.7921993243656719,0.7262534939626812
34,0.175,0.27955460475260413,0.7915726358792939,0.27906577388309894,0.7928461202132466,0.7204453952473959
35,0.18,0.2856896943592069,0.7922303899548512,0.2843330043273053,0.7936212898313293,0.7143103056407931
36,0.185,0.29308078994208747,0.7930811592971508,0.2903395913522003,0.7945664918812094,0.7069192100579125
37,0.19,0.297883228987619,0.7940386462183024,0.2971782526773813,0.7948045982213945,0.702116771012381
38,0.195,0.30348732132302375,0.7943248493169291,0.30249745862594624,0.7955689808667062,0.6965126786769762
39,0.2,0.3104589201463569,0.7954475807138476,0.30931883734236126,0.7967438788478656,0.6895410798536431
40,0.205,0.31546151916478826,0.7959681700347753,0.31390192475719775,0.797224327844239,0.6845384808352117
41,0.21,0.31888583207673843,0.7963416043368361,0.317521401006335,0.7973956111738967,0.6811141679232615
42,0.215,0.32183531422321526,0.7963011850446151,0.3200746898841919,0.7976338962782119,0.6781646857767847
43,0.22,0.32437419913209137,0.7968377388431094,0.3226086342918485,0.7981811771450921,0.6756258008679086
44,0.225,0.32679919895588294,0.7974888262070461,0.3255624744994751,0.798345246160967,0.6732008010441171
45,0.23,0.3296319471373899,0.7973901809937796,0.3281005016468857,0.7985295840672261,0.6703680528626101
46,0.235,0.3319639114491187,0.7976280096777798,0.3305798212707455,0.7988806577718665,0.6680360885508814
47,0.24,0.3344924507387368,0.7979235446864187,0.3331447201239667,0.7990448441234652,0.6655075492612632
48,0.245,0.33742163389984076,0.7983022626334981,0.33566325134041747,0.7992377420691419,0.6625783661001592
49,0.25,0.3398188411221573,0.7984091330703538,0.3381755937345327,0.799548219399398,0.6601811588778427


==> results/avg_curve_Dutch_two_trees.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
1,0.0204081632653061,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
2,0.0408163265306122,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
3,0.0612244897959183,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
4,0.0816326530612244,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
5,0.1020408163265306,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
6,0.1224489795918367,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
7,0.1428571428571428,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
8,0.1632653061224489,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
9,0.183673469387755,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
10,0.2040816326530612,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
11,0.2244897959183673,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
12,0.2448979591836734,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
13,0.2653061224489795,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
14,0.2857142857142857,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
15,0.3061224489795918,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
16,0.3265306122448979,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
17,0.3469387755102041,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
18,0.3673469387755101,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
19,0.3877551020408163,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
20,0.4081632653061224,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
21,0.4285714285714285,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
22,0.4489795918367346,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
23,0.4693877551020408,0.09946309178084746,0.7516731147353732,0.10043870694234906,0.75190129720576,0.9005369082191526
24,0.4897959183673469,0.1053235195029936,0.7465832104985382,0.10637035673272939,0.7468117846302118,0.8946764804970064
25,0.5102040816326531,0.1053235195029936,0.7465832104985382,0.10637035673272939,0.7468117846302118,0.8946764804970064
26,0.5306122448979591,0.1014562538516772,0.7399975383245285,0.10275263395799353,0.74058618287416,0.8985437461483228
27,0.5510204081632653,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
28,0.5714285714285714,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
29,0.5918367346938775,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
30,0.6122448979591836,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
31,0.6326530612244897,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
32,0.6530612244897959,0.09994746553020771,0.7369392064419771,0.10073334332652689,0.7373572661511586,0.9000525344697923
33,0.673469387755102,0.09805194683811305,0.7339417717196118,0.09821082781547878,0.7343739536165627,0.901948053161887
34,0.6938775510204082,0.0756128715248549,0.6993147777318393,0.07500524745640016,0.6994386605271107,0.9243871284751451
35,0.7142857142857142,0.07283693647077547,0.6964016661593602,0.07291391994736839,0.6964126365633767,0.9271630635292245
36,0.7346938775510203,0.07248007833294445,0.6943219112869746,0.07182015403545197,0.6941631512242026,0.9275199216670555
37,0.7551020408163265,0.07100941733986048,0.6898500741272758,0.07000312769897823,0.6898183105090214,0.9289905826601396
38,0.7755102040816326,0.06133006540142667,0.6734124905371078,0.05918752983345717,0.6732466497849722,0.9386699345985733
39,0.7959183673469387,0.06133006540142667,0.6734124905371078,0.05918752983345717,0.6732466497849722,0.9386699345985733
40,0.8163265306122448,0.06133006540142667,0.6734124905371078,0.05918752983345717,0.6732466497849722,0.9386699345985733
41,0.836734693877551,0.0507691844896971,0.6509382422748772,0.05021562623220285,0.6509349083197633,0.9492308155103029
42,0.8571428571428571,0.04704659331817329,0.641918885267112,0.04637894765260931,0.6420252055270798,0.9529534066818267
43,0.8775510204081632,0.033665169434051415,0.6233752483259848,0.032702276058149224,0.5987183632676069,0.9663348305659486
44,0.8979591836734693,0.01967278605392351,0.6007359595218237,0.018385828765510006,0.5706080270473639,0.9803272139460765
45,0.9183673469387754,0.01772597628410759,0.5965603251126951,0.015926062322983447,0.5663546395526919,0.9822740237158925
46,0.9387755102040816,0.01772597628410759,0.5965603251126951,0.015926062322983447,0.5663546395526919,0.9822740237158925
47,0.9591836734693876,0.018829083701819394,0.5953267575595199,0.016856686194397435,0.5649184571530612,0.9811709162981807
48,0.979591836734694,0.02107108315621882,0.5989677349386741,0.019034457172016586,0.5586823467324199,0.9789289168437811
49,1.0,0.020103225085084584,0.5767281414007076,0.018415315151642027,0.5253752960137822,0.9798967749149154


==> results/avg_curve_Dutch_weighted_combi.csv <==
,gammas,spds_test,aurocs_test,spds_train,aurocs_train,1-spds_test
0,0.0,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
1,0.0204081632653061,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
2,0.0408163265306122,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
3,0.0612244897959183,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
4,0.0816326530612244,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
5,0.1020408163265306,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
6,0.1224489795918367,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
7,0.1428571428571428,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
8,0.1632653061224489,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
9,0.183673469387755,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
10,0.2040816326530612,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
11,0.2244897959183673,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
12,0.2448979591836734,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
13,0.2653061224489795,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
14,0.2857142857142857,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
15,0.3061224489795918,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
16,0.3265306122448979,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
17,0.3469387755102041,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
18,0.3673469387755101,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
19,0.3877551020408163,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
20,0.4081632653061224,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
21,0.4285714285714285,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
22,0.4489795918367346,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
23,0.4693877551020408,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
24,0.4897959183673469,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
25,0.5102040816326531,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
26,0.5306122448979591,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
27,0.5510204081632653,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
28,0.5714285714285714,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
29,0.5918367346938775,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
30,0.6122448979591836,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
31,0.6326530612244897,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
32,0.6530612244897959,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
33,0.673469387755102,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
34,0.6938775510204082,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
35,0.7142857142857142,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
36,0.7346938775510203,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
37,0.7551020408163265,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
38,0.7755102040816326,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
39,0.7959183673469387,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
40,0.8163265306122448,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
41,0.836734693877551,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
42,0.8571428571428571,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
43,0.8775510204081632,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
44,0.8979591836734693,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
45,0.9183673469387754,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
46,0.9387755102040816,0.09946309178084745,0.7516731147353732,0.10043870694234906,0.5837851817449784,0.9005369082191526
47,0.9591836734693876,0.06588830101105067,0.7084558422388735,0.06626355331475672,0.5700615891170355,0.9341116989889493
48,0.979591836734694,0.03701066919020202,0.6066538621239397,0.03480387851056461,0.5377226372017035,0.962989330809798
49,1.0,0.013031204884270573,0.5766594169027764,0.01205654419864666,0.5245006313661974,0.9869687951157294


==> results_time_depth/time_Adult_predict_proba_FAIRfairness_gain_PERFsklearn_gain_s.csv <==
time elapsed,number of cols,number of rows,max_depth
0.1563584804534912,3,100,2
0.199937105178833,3,100,3
0.15257763862609863,3,100,4
0.15806913375854492,3,100,5
0.1504652500152588,3,100,6


==> results_time_depth/time_Adult_predict_proba_backtracking_5.csv <==
time elapsed,number of columns,number of rows,max depth
1.2821829319000244,3,100,2
1.9093387126922607,3,100,3
2.45772647857666,3,100,4
2.5332298278808594,3,100,5
2.7493114471435547,3,100,6


==> results_time_depth/time_Adult_predict_proba_threshold_gain_s_5.csv <==
time elapsed,number of columns,number of rows,max depth
1.029367208480835,3,100,2
1.4137978553771973,3,100,3
1.6880171298980713,3,100,4
1.8877499103546143,3,100,5
1.9372568130493164,3,100,6


==> results_time_depth/time_Adult_predict_proba_weighted_combi_5.csv <==
time elapsed,number of columns,number of rows,max depth
1.0075430870056152,3,100,2
1.4160943031311035,3,100,3
1.7026066780090332,3,100,4
1.870232105255127,3,100,5
1.9450058937072754,3,100,6


==> results_time_feat/time_Adult_predict_proba_FAIRfairness_gain_PERFsklearn_gain_s.csv <==
time elapsed,number of cols,number of rows,max_depth
0.1431262493133545,3,100,2
0.14177799224853516,4,100,2
0.14526653289794922,5,100,2
0.14180445671081543,6,100,2
0.14590811729431152,7,100,2
0.14129924774169922,8,100,2
0.14755821228027344,9,100,2
0.14101552963256836,10,100,2
0.1424715518951416,11,100,2
0.14831137657165527,12,100,2
0.14661574363708496,13,100,2
0.13604092597961426,14,100,2
0.14359307289123535,15,100,2
0.14213156700134277,16,100,2
0.14282727241516113,17,100,2
0.14052128791809082,18,100,2
0.1420142650604248,19,100,2
0.14641857147216797,20,100,2


==> results_time_feat/time_Adult_predict_proba_backtracking_5.csv <==
time elapsed,number of columns,number of rows,max depth
1.3378784656524658,3,100,2
1.3751590251922607,4,100,2
1.4737601280212402,5,100,2
1.581204891204834,6,100,2
1.9023680686950684,7,100,2
1.9356129169464111,8,100,2
1.9239988327026367,9,100,2
1.9673006534576416,10,100,2
2.1627001762390137,11,100,2
2.0353498458862305,12,100,2
2.059932231903076,13,100,2
2.3800880908966064,14,100,2
2.2612977027893066,15,100,2
2.3549869060516357,16,100,2
2.4482553005218506,17,100,2
2.382023334503174,18,100,2
2.27764630317688,19,100,2
2.5315542221069336,20,100,2


==> results_time_feat/time_Adult_predict_proba_threshold_gain_s_5.csv <==
time elapsed,number of columns,number of rows,max depth
0.298781156539917,3,100,2
0.2998812198638916,4,100,2
0.3235316276550293,5,100,2
0.32357072830200195,6,100,2
0.3134133815765381,7,100,2
0.3151390552520752,8,100,2
0.32679033279418945,9,100,2
0.3453371524810791,10,100,2
0.3479282855987549,11,100,2
0.35152673721313477,12,100,2
0.3336327075958252,13,100,2
0.3602752685546875,14,100,2
0.3497905731201172,15,100,2
0.3698413372039795,16,100,2
0.347581148147583,17,100,2
0.3778514862060547,18,100,2
0.3767833709716797,19,100,2
0.3602020740509033,20,100,2

==> results_time_feat/time_Adult_predict_proba_weighted_combi_5.csv <==
time elapsed,number of columns,number of rows,max depth
0.31519412994384766,3,100,2
0.31891942024230957,4,100,2
0.32439327239990234,5,100,2
0.32796430587768555,6,100,2
0.33373332023620605,7,100,2
0.3169066905975342,8,100,2
0.34158825874328613,9,100,2
0.34362173080444336,10,100,2
0.34702444076538086,11,100,2
0.3494226932525635,12,100,2
0.33036136627197266,13,100,2
0.3374674320220947,14,100,2
0.3392210006713867,15,100,2
0.3447573184967041,16,100,2
0.3499300479888916,17,100,2
0.3540034294128418,18,100,2
0.35689520835876465,19,100,2
0.3775815963745117,20,100,2

==> results_time_inst/time_Adult_predict_proba_FAIRfairness_gain_PERFsklearn_gain_s.csv <==
time elapsed,number of cols,number of rows,max_depth
0.13744878768920898,3,100,2
0.1411426067352295,3,100,2
0.1606769561767578,3,200,2
0.1721363067626953,3,300,2
0.17536377906799316,3,400,2
0.19629502296447754,3,500,2
0.14419913291931152,3,100,2
0.15869903564453125,3,200,2
0.17015290260314941,3,300,2
0.185868501663208,3,400,2
0.1985621452331543,3,500,2
0.20534420013427734,3,600,2
0.22146320343017578,3,700,2
0.22461557388305664,3,800,2
0.24616336822509766,3,900,2
0.2620060443878174,3,1000,2
0.27016544342041016,3,1100,2
0.28209710121154785,3,1200,2
0.2991354465484619,3,1300,2
0.31458067893981934,3,1400,2
0.31159543991088867,3,1500,2
0.33989429473876953,3,1600,2
0.35968613624572754,3,1700,2
0.37062501907348633,3,1800,2
0.37540435791015625,3,1900,2
0.385181188583374,3,2000,2

==> results_time_inst/time_Adult_predict_proba_backtracking_5.csv <==
time elapsed,number of columns,number of rows,max depth
0.937716007232666,3,100,2
1.6574621200561523,3,200,2
2.2534141540527344,3,300,2
2.94484281539917,3,400,2
3.681529998779297,3,500,2
4.419538736343384,3,600,2
4.876007556915283,3,700,2
5.837230205535889,3,800,2
6.541328430175781,3,900,2
7.199773073196411,3,1000,2
7.627171039581299,3,1100,2
8.427202463150024,3,1200,2
8.977177381515503,3,1300,2
9.968533754348755,3,1400,2
10.818223237991333,3,1500,2
11.457843780517578,3,1600,2
12.423042297363281,3,1700,2
12.911773204803467,3,1800,2
13.730715990066528,3,1900,2
14.213111639022827,3,2000,2


==> results_time_inst/time_Adult_predict_proba_threshold_gain_s_5.csv <==
time elapsed,number of columns,number of rows,max depth
0.29837679862976074,3,100,2
0.6562273502349854,3,200,2
0.8351080417633057,3,300,2
1.1171090602874756,3,400,2
1.39178466796875,3,500,2
1.885664701461792,3,600,2
2.1862075328826904,3,700,2
2.3884668350219727,3,800,2
2.656991958618164,3,900,2
3.040992021560669,3,1000,2
3.3349192142486572,3,1100,2
3.370229482650757,3,1200,2
3.635507106781006,3,1300,2
4.5723958015441895,3,1400,2
4.808856248855591,3,1500,2
5.066535234451294,3,1600,2
5.331134080886841,3,1700,2
5.617608308792114,3,1800,2
5.735090255737305,3,1900,2
6.047407627105713,3,2000,2
0.298781156539917,3,100,2

==> results_time_inst/time_Adult_predict_proba_weighted_combi_5.csv <==
time elapsed,number of columns,number of rows,max depth
0.3101363182067871,3,100,2
0.6387519836425781,3,200,2
0.8466777801513672,3,300,2
1.0882594585418701,3,400,2
1.3640861511230469,3,500,2
2.0353598594665527,3,600,2
2.1188113689422607,3,700,2
2.383856773376465,3,800,2
2.7355947494506836,3,900,2
3.184854745864868,3,1000,2
3.2739243507385254,3,1100,2
3.5699961185455322,3,1200,2
3.662707805633545,3,1300,2
4.820097923278809,3,1400,2
4.860283136367798,3,1500,2
5.086552381515503,3,1600,2
5.750621795654297,3,1700,2
5.802085876464844,3,1800,2
5.951366186141968,3,1900,2
6.15180230140686,3,2000,2
